Weather Influence and Classification with Automotive Lidar Sensors

Lidar sensors are often used in mobile robots and autonomous vehicles to complement camera, radar and ultrasonic sensors for environment perception. Typically, perception algorithms are trained to only detect moving and static objects as well as ground estimation, but intentionally ignore weather effects to reduce false detections. In this work, we present an in-depth analysis of automotive lidar performance under harsh weather conditions, i.e. heavy rain and dense fog. An extensive data set has been recorded for various fog and rain conditions, which is the basis for the conducted in-depth analysis of the point cloud under changing environmental conditions. In addition, we introduce a novel approach to detect and classify rain or fog with lidar sensors only and achieve an mean union over intersection of 97.14 % for a data set in controlled environments. The analysis of weather influences on the performance of lidar sensors and the weather detection are important steps towards improving safety levels for autonomous driving in adverse weather conditions by providing reliable information to adapt vehicle behavior.

==> img/fig_20171205_scala_layer-2_boxplot/fig_20171205_scala_layer-2_boxplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_scala_layer-2_boxplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.66284148,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.72104254,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7792436,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.83744465,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.89564571,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.95384677,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.61316878,0.16578483){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.25\end{tabular}}}}%
    \put(0.61316878,0.20564374){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.00\end{tabular}}}}%
    \put(0.61316878,0.24550265){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.75\end{tabular}}}}%
    \put(0.61316878,0.28536155){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.50\end{tabular}}}}%
    \put(0.52551446,0.23192257){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.96305115,0.30030864){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.17974324,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.2382383,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.29673337,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.35522825,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.41372331,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.47221838,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.12992363,0.16578483){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.75\end{tabular}}}}%
    \put(0.12992363,0.20564374){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.12992363,0.24550265){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.25\end{tabular}}}}%
    \put(0.12992363,0.28536155){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.50\end{tabular}}}}%
    \put(0.04226931,0.2319224){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.48152557,0.30030864){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.61316878,0.3675485){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.61316878,0.4345679){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.61316878,0.5015873){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3\end{tabular}}}}%
    \put(0.52551446,0.44091728){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.96305115,0.50996473){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.12992363,0.35079365){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.12992363,0.39268078){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.12992363,0.4345679){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.00\end{tabular}}}}%
    \put(0.12992363,0.47645503){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.00\end{tabular}}}}%
    \put(0.12992363,0.51834215){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4.00\end{tabular}}}}%
    \put(0.04226931,0.44091728){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo pulse width\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.48152557,0.50996473){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.61316878,0.60493827){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.50\end{tabular}}}}%
    \put(0.61316878,0.64479718){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.61316878,0.68465608){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.61316878,0.72451499){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.75\end{tabular}}}}%
    \put(0.52551446,0.67107601){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.96305115,0.73946208){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.12992363,0.60493827){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.25\end{tabular}}}}%
    \put(0.12992363,0.64479718){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.12992363,0.68465608){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.75\end{tabular}}}}%
    \put(0.12992363,0.72451499){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}19.50\end{tabular}}}}%
    \put(0.04226931,0.67107601){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.48152557,0.73946208){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.79717831,0.75179312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.61316878,0.80670194){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.61316878,0.87372134){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.61316878,0.94074074){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3\end{tabular}}}}%
    \put(0.52551446,0.88007072){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.96305115,0.94911817){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.31481499,0.75179312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.12992363,0.78994709){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.12992363,0.83183422){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.00\end{tabular}}}}%
    \put(0.12992363,0.87372134){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6.00\end{tabular}}}}%
    \put(0.12992363,0.91560847){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}9.00\end{tabular}}}}%
    \put(0.12992363,0.95749559){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}12.00\end{tabular}}}}%
    \put(0.04226931,0.88007072){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo pulse width\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{fig_20171205_scala_layer-2_boxplot.pdf}}%
    \put(0.48152557,0.94911817){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_scala_layer-2_boxplot/fig_20171205_scala_layer-2_boxplot_car.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_scala_layer-2_boxplot_car.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49911817)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
    \put(0.61316878,0.09756032){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.61316878,0.13687531){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.00\end{tabular}}}}%
    \put(0.61316878,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6.00\end{tabular}}}}%
    \put(0.61316878,0.21550564){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}9.00\end{tabular}}}}%
    \put(0.61316878,0.25482064){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}12.00\end{tabular}}}}%
    \put(0.53874198,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo pulse width\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
    \put(0.14050564,0.11328624){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.14050564,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.14050564,0.23909471){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.06607884,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
    \put(0.66284148,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.72104254,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7792436,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.83744465,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.89564571,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.95384677,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
    \put(0.61316878,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.25\end{tabular}}}}%
    \put(0.61316878,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.61316878,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.75\end{tabular}}}}%
    \put(0.61316878,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}19.50\end{tabular}}}}%
    \put(0.53874198,0.39682557){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
    \put(0.19032525,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.24882032,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.30731538,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.36581026,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.42430532,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.48280039,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
    \put(0.14050564,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.50\end{tabular}}}}%
    \put(0.14050564,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.14050564,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.14050564,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.75\end{tabular}}}}%
    \put(0.06607884,0.39682557){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}y\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_scala_layer-2_boxplot_car.pdf}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_scala_layer-2_boxplot/fig_20171205_scala_layer-2_boxplot_car_no_of_frames.csv <==
x20_30mFogRad,x30_40mFogRad,x40_50mFogRad,x50_60mFogRad,Rain55mm_h,clear
1200,1200,1200,1200,921,1200


==> img/fig_20171205_scala_layer-2_boxplot/fig_20171205_scala_layer-2_boxplot_pedestrian.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_scala_layer-2_boxplot_pedestrian.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49911817)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
    \put(0.61316878,0.09756032){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.61316878,0.13687531){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.61316878,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.00\end{tabular}}}}%
    \put(0.61316878,0.21550564){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.00\end{tabular}}}}%
    \put(0.61316878,0.25482064){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4.00\end{tabular}}}}%
    \put(0.53874198,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo pulse width\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
    \put(0.14050564,0.11328624){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.14050564,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.14050564,0.23909471){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.06607884,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
    \put(0.66284148,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.72104254,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7792436,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.83744465,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.89564571,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.95384677,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
    \put(0.61316878,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.75\end{tabular}}}}%
    \put(0.61316878,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.61316878,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.25\end{tabular}}}}%
    \put(0.61316878,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.50\end{tabular}}}}%
    \put(0.53874198,0.3968254){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
    \put(0.19032525,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.24882032,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.30731538,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.36581026,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.42430532,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.48280039,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
    \put(0.14050564,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.25\end{tabular}}}}%
    \put(0.14050564,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.00\end{tabular}}}}%
    \put(0.14050564,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.75\end{tabular}}}}%
    \put(0.14050564,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.50\end{tabular}}}}%
    \put(0.06607884,0.39682557){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}y\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_scala_layer-2_boxplot_pedestrian.pdf}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_scala_layer-2_boxplot/fig_20171205_scala_layer-2_boxplot_pedestrian_no_of_frames.csv <==
x20_30mFogRad,x30_40mFogRad,x40_50mFogRad,x50_60mFogRad,Rain55mm_h,clear
1200,1200,1200,1200,921,1200


==> img/fig_20171205_scala_layer-2_point_cloud_echo_image/fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75041322)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.11184579,0.60895174){\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.11184579,0.63505008){\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.11184579,0.66114826){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.11184579,0.68724661){\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.04837471,0.6553719){\rotatebox{90}{\makebox(0,0)[b]{\smash{$y$ [m]}}}}%
    \put(0.22148777,0.72545455){\makebox(0,0)[b]{\smash{\textbf{echo $1$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.42644661,0.72545455){\makebox(0,0)[b]{\smash{\textbf{echo $2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.63305851,0.72545455){\makebox(0,0)[b]{\smash{\textbf{echo $3$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.11184579,0.47972165){\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.11184579,0.5054719){\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.11184579,0.53122231){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.11184579,0.55697256){\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.04837471,0.52561983){\rotatebox{90}{\makebox(0,0)[b]{\smash{$y$ [m]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.11184579,0.35079603){\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.11184579,0.37654628){\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.11184579,0.40229669){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.11184579,0.42804694){\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.04837471,0.39669421){\rotatebox{90}{\makebox(0,0)[b]{\smash{$y$ [m]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.11184579,0.22187041){\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.11184579,0.24762066){\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.11184579,0.27337107){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.11184579,0.29912132){\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.04837471,0.2677686){\rotatebox{90}{\makebox(0,0)[b]{\smash{$y$ [m]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.12066116,0.04870529){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.16099174,0.04870529){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.20132231,0.04870529){\makebox(0,0)[b]{\smash{10}}}%
    \put(0.24165289,0.04870529){\makebox(0,0)[b]{\smash{15}}}%
    \put(0.28198347,0.04870529){\makebox(0,0)[b]{\smash{20}}}%
    \put(0.22148777,0.01840215){\makebox(0,0)[b]{\smash{$x$ [m]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.11184579,0.09159636){\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.11184579,0.11769471){\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.11184579,0.14379289){\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.11184579,0.16989124){\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.04837471,0.13801653){\rotatebox{90}{\makebox(0,0)[b]{\smash{$y$ [m]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.32561983,0.04870529){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.36595041,0.04870529){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.40628099,0.04870529){\makebox(0,0)[b]{\smash{10}}}%
    \put(0.44661157,0.04870529){\makebox(0,0)[b]{\smash{15}}}%
    \put(0.48694215,0.04870529){\makebox(0,0)[b]{\smash{20}}}%
    \put(0.42644645,0.01840215){\makebox(0,0)[b]{\smash{$x$ [m]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.5322314,0.04870529){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.57256198,0.04870529){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.61289256,0.04870529){\makebox(0,0)[b]{\smash{10}}}%
    \put(0.65322314,0.04870529){\makebox(0,0)[b]{\smash{15}}}%
    \put(0.69355372,0.04870529){\makebox(0,0)[b]{\smash{20}}}%
    \put(0.63305802,0.01840215){\makebox(0,0)[b]{\smash{$x$ [m]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.83967025,0.72274579){\makebox(0,0)[b]{\smash{\textbf{camera image}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.83966959,0.53644992){\makebox(0,0)[b]{\smash{}}}%
    \put(0.66454,0.6553719){\rotatebox{90}{\makebox(0,0)[b]{\smash{}}}}%
    \put(0.97179058,0.65339752){\rotatebox{90}{\makebox(0,0)[b]{\smash{clear}}}}%
    \put(0.83967025,0.59299372){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.83966959,0.40669785){\makebox(0,0)[b]{\smash{}}}%
    \put(0.66454,0.52561983){\rotatebox{90}{\makebox(0,0)[b]{\smash{}}}}%
    \put(0.97179058,0.52364545){\rotatebox{90}{\makebox(0,0)[b]{\smash{ 55mm/h}}}}%
    \put(0.83967025,0.46406793){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.83966959,0.27777223){\makebox(0,0)[b]{\smash{}}}%
    \put(0.66454,0.39669421){\rotatebox{90}{\makebox(0,0)[b]{\smash{}}}}%
    \put(0.97179058,0.39471983){\rotatebox{90}{\makebox(0,0)[b]{\smash{$61$m}}}}%
    \put(0.83967025,0.33514231){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.83966959,0.14884661){\makebox(0,0)[b]{\smash{}}}%
    \put(0.66454,0.2677686){\rotatebox{90}{\makebox(0,0)[b]{\smash{}}}}%
    \put(0.97179058,0.26579421){\rotatebox{90}{\makebox(0,0)[b]{\smash{$37$m}}}}%
    \put(0.83967025,0.20539025){\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_20171205_scala_layer-2_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
    \put(0.83966959,0.01909455){\makebox(0,0)[b]{\smash{}}}%
    \put(0.66454,0.13801653){\rotatebox{90}{\makebox(0,0)[b]{\smash{}}}}%
    \put(0.97179058,0.13604215){\rotatebox{90}{\makebox(0,0)[b]{\smash{$27$m}}}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_scala_vlp16_point_density/fig_20171205_scala_vlp16_point_density.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_scala_vlp16_point_density.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58024691)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.64711538,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.70561044,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7641055,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.82260039,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.88109545,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.93959051,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.59729577,0.13953139){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.59729577,0.16900988){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.59729577,0.19848836){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.50\end{tabular}}}}%
    \put(0.59729577,0.22796667){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.75\end{tabular}}}}%
    \put(0.59729577,0.25744515){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.59729577,0.28692363){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.25\end{tabular}}}}%
    \put(0.52286896,0.2195769){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}point density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.94626543,0.29340899){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.17606899,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.23427005,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.29247111,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.35067217,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.40887323,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.46707428,0.09244414){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.1263963,0.13953139){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.1263963,0.16900988){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.1263963,0.19848836){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.50\end{tabular}}}}%
    \put(0.1263963,0.22796667){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.75\end{tabular}}}}%
    \put(0.1263963,0.25744515){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.1263963,0.28692363){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.25\end{tabular}}}}%
    \put(0.05196949,0.2195769){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}point density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.47365961,0.29340899){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.78218713,0.30911235){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.59729577,0.35998995){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.59729577,0.38946843){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.59729577,0.41894691){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.50\end{tabular}}}}%
    \put(0.59729577,0.44842522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.75\end{tabular}}}}%
    \put(0.59729577,0.4779037){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.59729577,0.50738219){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.25\end{tabular}}}}%
    \put(0.52286896,0.44003545){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}point density\end{tabular}}}}}%
    \put(0.78218765,0.55326279){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Scala}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.94626543,0.51386755){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.31040582,0.30911235){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.1263963,0.35998995){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.1263963,0.38946843){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.1263963,0.41894691){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.50\end{tabular}}}}%
    \put(0.1263963,0.44842522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.75\end{tabular}}}}%
    \put(0.1263963,0.4779037){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.1263963,0.50738219){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.25\end{tabular}}}}%
    \put(0.05196949,0.44003545){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}point density\end{tabular}}}}}%
    \put(0.310406,0.55326279){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{VLP16}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_20171205_scala_vlp16_point_density.pdf}}%
    \put(0.47365961,0.51386755){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.66284148,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.72104254,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7792436,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.83744465,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.89564571,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.95384677,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.61316878,0.16578483){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.25\end{tabular}}}}%
    \put(0.61316878,0.20564374){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.00\end{tabular}}}}%
    \put(0.61316878,0.24550265){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.75\end{tabular}}}}%
    \put(0.61316878,0.28536155){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.50\end{tabular}}}}%
    \put(0.52551446,0.23192257){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.96305115,0.30030864){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.17974324,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.2382383,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.29673337,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.35522825,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.41372331,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.47221838,0.10831715){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.12992363,0.16578483){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.75\end{tabular}}}}%
    \put(0.12992363,0.20564374){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.12992363,0.24550265){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.25\end{tabular}}}}%
    \put(0.12992363,0.28536155){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.50\end{tabular}}}}%
    \put(0.04226931,0.2319224){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.48152557,0.30030864){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.61316878,0.3675485){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.61316878,0.4345679){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.61316878,0.5015873){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3\end{tabular}}}}%
    \put(0.52551446,0.44091728){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.96305115,0.50996473){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.12992363,0.35079365){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.12992363,0.39268078){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.12992363,0.4345679){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.12992363,0.47645503){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\end{tabular}}}}%
    \put(0.12992363,0.51834215){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0.04226931,0.44091728){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}intensity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.48152557,0.50996473){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pedestrian\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.61316878,0.60493827){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.50\end{tabular}}}}%
    \put(0.61316878,0.64479718){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.61316878,0.68465608){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.61316878,0.72451499){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.75\end{tabular}}}}%
    \put(0.52551446,0.67107601){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$y$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.96305115,0.73946208){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.12992363,0.60493827){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.25\end{tabular}}}}%
    \put(0.12992363,0.64479718){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.12992363,0.68465608){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.75\end{tabular}}}}%
    \put(0.12992363,0.72451499){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}19.50\end{tabular}}}}%
    \put(0.04226931,0.67107601){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$x$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.48152557,0.73946208){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.79717831,0.75179312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.61316878,0.80670194){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.61316878,0.87372134){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.61316878,0.94074074){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3\end{tabular}}}}%
    \put(0.52551446,0.88007072){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.96305115,0.94911817){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.31481499,0.75179312){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.12992363,0.78994709){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.12992363,0.83183422){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.12992363,0.87372134){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.12992363,0.91560847){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}75\end{tabular}}}}%
    \put(0.12992363,0.95749559){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.04226931,0.88007072){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}intensity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot.pdf}}%
    \put(0.48152557,0.94911817){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}car\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49911817)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
    \put(0.61316878,0.09756032){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.61316878,0.13687531){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.61316878,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.61316878,0.21550564){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}75\end{tabular}}}}%
    \put(0.61316878,0.25482064){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.53874198,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}intensity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
    \put(0.14050564,0.11328624){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.14050564,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.14050564,0.23909471){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.06607884,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
    \put(0.66284148,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.72104254,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7792436,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.83744465,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.89564571,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.95384677,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
    \put(0.61316878,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.25\end{tabular}}}}%
    \put(0.61316878,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.61316878,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.75\end{tabular}}}}%
    \put(0.61316878,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}19.50\end{tabular}}}}%
    \put(0.53874198,0.39682557){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
    \put(0.19032525,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.24882032,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.30731538,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.36581026,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.42430532,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.48280039,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
    \put(0.14050564,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-0.50\end{tabular}}}}%
    \put(0.14050564,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.14050564,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.14050564,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.75\end{tabular}}}}%
    \put(0.06607884,0.39682557){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}y\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car.pdf}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_car_no_of_frames.csv <==
x20_30mFogRad,x30_40mFogRad,x40_50mFogRad,x50_60mFogRad,Rain55mm_h,clear
1200,1200,1200,1200,1200,1200


==> img/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{425.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49911817)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
    \put(0.61316878,0.09756032){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.61316878,0.13687531){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.61316878,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.61316878,0.21550564){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\end{tabular}}}}%
    \put(0.61316878,0.25482064){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0.53874198,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}intensity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
    \put(0.14050564,0.11328624){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.14050564,0.17619048){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.14050564,0.23909471){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.06607884,0.18253968){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
    \put(0.66284148,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.72104254,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.7792436,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.83744465,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.89564571,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.95384677,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
    \put(0.61316878,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}17.75\end{tabular}}}}%
    \put(0.61316878,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.00\end{tabular}}}}%
    \put(0.61316878,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.25\end{tabular}}}}%
    \put(0.61316878,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}18.50\end{tabular}}}}%
    \put(0.53874198,0.3968254){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
    \put(0.19032525,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.24882032,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.30731538,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50-60m\end{tabular}}}}}%
    \put(0.36581026,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40-50m\end{tabular}}}}}%
    \put(0.42430532,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30-40m\end{tabular}}}}}%
    \put(0.48280039,0.27762932){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20-30m\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
    \put(0.14050564,0.33333333){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.25\end{tabular}}}}%
    \put(0.14050564,0.37142857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-2.00\end{tabular}}}}%
    \put(0.14050564,0.40952381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.75\end{tabular}}}}%
    \put(0.14050564,0.44761905){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-1.50\end{tabular}}}}%
    \put(0.06607884,0.39682557){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}y\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian.pdf}}%
  \end{picture}%
\endgroup%


==> img/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_boxplot_pedestrian_no_of_frames.csv <==
x20_30mFogRad,x30_40mFogRad,x40_50mFogRad,x50_60mFogRad,Rain55mm_h,clear
1200,1200,1200,1200,1200,1200


==> img/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_point_cloud_echo_image/fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75041322)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_20171205_vlp16_layer-0-1-2-3-4-5-6-7-8-9-10-11_point_cloud_echo_image_point_cloud_echo_split_frame_1.pdf}}%
  \end{picture}%
\endgroup%


==> img/fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot/fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{431.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.20347826)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.29478278,0.96742035){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.1107247,0.98852174){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.1107247,1.03678261){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.00\end{tabular}}}}%
    \put(0.1107247,1.08504348){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4.00\end{tabular}}}}%
    \put(0.1107247,1.13330435){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6.00\end{tabular}}}}%
    \put(0.02428991,1.09130452){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}intensity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.96742035){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.98852174){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,1.03678261){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.608116,1.08504348){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.00\end{tabular}}}}%
    \put(0.608116,1.13330435){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.00\end{tabular}}}}%
    \put(0.52168122,1.09130452){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo pulse width\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.29478278,0.75350731){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.1107247,0.7746087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.1107247,0.82286957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}250\end{tabular}}}}%
    \put(0.1107247,0.87113043){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}500\end{tabular}}}}%
    \put(0.1107247,0.9193913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}750\end{tabular}}}}%
    \put(0.02428991,0.87739148){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no. points $N_{1}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.75350731){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.7746087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.82286957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.608116,0.87113043){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.00\end{tabular}}}}%
    \put(0.608116,0.9193913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}22.50\end{tabular}}}}%
    \put(0.52168122,0.8773913){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dist. $r_{1}$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.29478278,0.53959426){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.1107247,0.56069565){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.1107247,0.60895652){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}75\end{tabular}}}}%
    \put(0.1107247,0.65721739){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}150\end{tabular}}}}%
    \put(0.1107247,0.70547826){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}225\end{tabular}}}}%
    \put(0.02428991,0.66347843){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no. points $N_{2}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.53959426){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.56069565){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.60895652){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.608116,0.65721739){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.00\end{tabular}}}}%
    \put(0.608116,0.70547826){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}22.50\end{tabular}}}}%
    \put(0.52168122,0.66347843){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dist. $r_{2}$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.29478278,0.32568122){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.1107247,0.34678261){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.1107247,0.3946087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.50\end{tabular}}}}%
    \put(0.1107247,0.44243478){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.00\end{tabular}}}}%
    \put(0.1107247,0.49026087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.02428991,0.44869583){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no. points $N_{3}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.32568122){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.34678261){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.3946087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.608116,0.44243478){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.00\end{tabular}}}}%
    \put(0.608116,0.49026087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}22.50\end{tabular}}}}%
    \put(0.52168122,0.44869583){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dist. $r_{3}$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.16014108,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.21840195,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.27666282,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.33492368,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.39318455,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.45144542,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0.29478278,-0.00505583){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.1107247,0.13822957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.1107247,0.19177252){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.01\end{tabular}}}}%
    \put(0.1107247,0.24531548){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.02\end{tabular}}}}%
    \put(0.1107247,0.29885861){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.03\end{tabular}}}}%
    \put(0.02428991,0.23478278){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}eig$(x)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.65753238,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.71579325,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.77405412,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.83231499,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.89057586,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.94883673,0.11550578){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0.79217409,-0.00505583){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.14881165){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.18866661){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.608116,0.22852174){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.50\end{tabular}}}}%
    \put(0.608116,0.26837687){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.75\end{tabular}}}}%
    \put(0.608116,0.30823183){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.52168122,0.23478278){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}eig$(y)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{fig_feat_discardedxy_mean_intensity_Day1_150300_183243_vlp_scala_boxplot.pdf}}%
  \end{picture}%
\endgroup%


==> img/fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot/fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{431.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.18956522)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.30000017,0.95698557){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.11594209,0.97808696){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.11594209,1.02547826){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.00\end{tabular}}}}%
    \put(0.11594209,1.07286957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4.00\end{tabular}}}}%
    \put(0.11594209,1.12026087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6.00\end{tabular}}}}%
    \put(0.0295073,1.07913061){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Intensity\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.95698557){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.97808696){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,1.02547826){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.608116,1.07286957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.00\end{tabular}}}}%
    \put(0.608116,1.12026087){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.00\end{tabular}}}}%
    \put(0.52168122,1.07913061){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}echo pulse width\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.30000017,0.74481165){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.11594209,0.76591304){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.11594209,0.81330435){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}250\end{tabular}}}}%
    \put(0.11594209,0.86069565){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}500\end{tabular}}}}%
    \put(0.11594209,0.90808696){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}750\end{tabular}}}}%
    \put(0.0295073,0.86695652){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no. points $N_{1}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.74481165){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.76591304){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.81330435){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.608116,0.86069565){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.00\end{tabular}}}}%
    \put(0.608116,0.90808696){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}22.50\end{tabular}}}}%
    \put(0.52168122,0.86695652){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dist. $r_{1}$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.30000017,0.53263774){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.11594209,0.55373913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.11594209,0.60156522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}75\end{tabular}}}}%
    \put(0.11594209,0.6493913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}150\end{tabular}}}}%
    \put(0.11594209,0.69721739){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}225\end{tabular}}}}%
    \put(0.0295073,0.65565235){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no. points $N_{2}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.53263774){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.55373913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.60156522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.608116,0.6493913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.00\end{tabular}}}}%
    \put(0.608116,0.69721739){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}22.50\end{tabular}}}}%
    \put(0.52168122,0.65565235){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dist. $r_{2}$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.30000017,0.32046383){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.11594209,0.34156522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.11594209,0.3893913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.50\end{tabular}}}}%
    \put(0.11594209,0.43721739){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.00\end{tabular}}}}%
    \put(0.11594209,0.48504348){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.0295073,0.44347843){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no. points $N_{3}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.79217409,0.32046383){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.34156522){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.3893913){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}7.50\end{tabular}}}}%
    \put(0.608116,0.43721739){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15.00\end{tabular}}}}%
    \put(0.608116,0.48504348){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}22.50\end{tabular}}}}%
    \put(0.52168122,0.44347843){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dist. $r_{3}$ [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.16535847,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.22361934,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.28188021,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.34014108,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.39840195,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.45666282,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0.30000017,-0.00679496){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.11594209,0.13911791){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.11594209,0.18641391){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.01\end{tabular}}}}%
    \put(0.11594209,0.23370974){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.02\end{tabular}}}}%
    \put(0.11594209,0.28100557){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.03\end{tabular}}}}%
    \put(0.0295073,0.23217409){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}eig$(x)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.65753238,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}clear\end{tabular}}}}}%
    \put(0.71579325,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}55mm/h\end{tabular}}}}}%
    \put(0.77405412,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 50-60m\end{tabular}}}}}%
    \put(0.83231499,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 40-50m\end{tabular}}}}}%
    \put(0.89057586,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 30-40m\end{tabular}}}}}%
    \put(0.94883673,0.11376665){\rotatebox{37.5}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}fog 20-30m\end{tabular}}}}}%
    \put(0.79217409,-0.00679496){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
    \put(0.608116,0.14692748){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.00\end{tabular}}}}%
    \put(0.608116,0.18642035){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.608116,0.22591304){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.50\end{tabular}}}}%
    \put(0.608116,0.26540574){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.75\end{tabular}}}}%
    \put(0.608116,0.30489861){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.00\end{tabular}}}}%
    \put(0.52168122,0.23217409){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}eig$(y)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{fig_feat_discardedxy_mean_intensity_Day2_160000_193000_vlp_scala_boxplot.pdf}}%
  \end{picture}%
\endgroup%

